Generative Adversarial Networks in Digital Pathology: A Survey on Trends and Future Potential

Image analysis in the field of digital pathology has recently gained increased popularity. The use of high-quality whole slide scanners enables the fast acquisition of large amounts of image data, showing extensive context and microscopic detail at the same time. Simultaneously, novel machine learning algorithms have boosted the performance of image analysis approaches. In this paper, we focus on a particularly powerful class of architectures, called Generative Adversarial Networks (GANs), applied to histological image data. Besides improving performance, GANs also enable application scenarios in this field, which were previously intractable. However, GANs could exhibit a potential for introducing bias. Hereby, we summarize the recent state-of-the-art developments in a generalizing notation, present the main applications of GANs and give an outlook of some chosen promising approaches and their possible future applications. In addition, we identify currently unavailable methods with potential for future applications.

==> README.txt <==
#######################################################################

A Survey on GANs in Digital Pathology: Strenghts, Weaknesses, Opportunities and Risks

Image analysis in the field of digital pathology recently gained high popularity.
The dissemination of Whole Slide Scanners enable fast acquisition of huge image data showing large context and high resolution at the same time.
Simultaneously, novel machine learning algorithms have boosted the performance of image analysis approaches.
In this survey, we focus on Generative Adversarial Networks (GANs) applied to and developed for histological image data.
Besides improving performance, GANs partly enable application scenarios in this field, which were previously intractable.
However, regarding diagnosis, GANs also exhibit potential for introducing bias.
In this paper, we summarize the recent state-of-the-art, work out the main findings and attempt to give an outlook to future approaches and applications.



We try to anser the following questions:
 - What are the most relevant architectures
   - Paired
   - Unpaired
 - Which application scenarios profit from GANs?
   - Normalization & Domain Adaptation (Stain-to-Stain, Same and different stains)
   - Data Virtualization (Label-to-Stain)
   - Unsupervised Segmentation II (Stain-to-Label)
   - Segmentation (Stain-to-Image)
 - What are the most important technologies/architectures?
 - Which new application scenarios arise?
 - Which issues are not solved so far / What are new issues with GANs?
 - What can come in future?



Applications: Segmentation, Classification, Normalization
Difficulties: Scenarios, Domain Change, Pathologies, ...
 -> Classification rather easy but blackbox
 -> Segmentation suffers from changes





Normalization: image-based normalization vs. integrated domain adaptation – what is best?
Segmentation: Supervised vs. Unsupervised, … vs augmentation
Classification Augmentation



OWN:

MICCAI: GAN-Based Image Enrichment in Digital Pathology Boosts Segmentation Accuracy
Goal: Segmentation

MICCAI: Which Way Round? A Study on the Performance of Stain-Translation for Segmenting Arbitrarily Dyed Histological Images
Goal: Segmentation

TMI: Generative Adversarial Networks for Facilitating Stain-Independent Supervised & Unsupervised Segmentation: A Study on Kidney Histology
Goal: Segmentation

MIDL: Unsupervisedly Training GANs for Segmenting Digital Pathology with Automatically Generated Annotations
Goal: Unsupervised Segmentation

##########################################################################

Stain Normalization:

ISBI: Stain normalization of histopathology images using generative adversarial networks 
10.1109/ISBI.2018.8363641
Goal: Stain Transfer

ISBI: Staingan: Stain Style Transfer for Digital Histological Images
10.1109/ISBI.2019.8759152
Goal: Stain Transfer

Neural Stain-Style Transfer Learning using GAN forHistopathological Images
https://arxiv.org/abs/1710.08543
Goal: Stain transfer

MICCAI: Adversarial Domain Adaptation for Classification of Prostate Histopathology Whole-Slide Images
https://arxiv.org/pdf/1806.01357.pdf
10.1007/978-3-030-00934-2_23
Goal: Stain Transfer + Classification




##########################################################################

Data Augmentation:

https://ml4health.github.io/2019/pdf/42_ml4h_preprint.pdf


##########################################################################

Segmentation:

TMI: Deep Adversarial Training for Multi-Organ Nuclei Segmentation in Histopathology Images
10.1109/tmi.2019.2927182
Goal: Synthetization, Nuclei Segmentation

ICMLC: Adversarial neural networks for basal membrane segmentation of microinvasive cervix carcinoma in histopathology images
10.1109/ICMLC.2017.8108952
Goal: Segmentation

##########################################################################

Detection:

COMPAY: Supervised and Unsupervised Cell-Nuclei Detection in Immunohistology
https://openreview.net/forum?id=r1xtUadEWB


##########################################################################

Classification:

Unsupervised Learning for Cell-level Visual Representation in Histopathology Images with Generative Adversarial Networks
https://arxiv.org/pdf/1711.11317
10.1109/JBHI.2018.2852639


##########################################################################

Combined:

TMI: Adversarial Stain Transfer for Histopathology Image Analysis 
10.1109/TMI.2017.2781228
Goal: Stain Transfer

MIDL: Stain-Transforming Cycle-Consistent Generative AdversarialNetworks for Improved Segmentation of Renal Histopathology
https://pdfs.semanticscholar.org/ffab/09ba8100420dbd066f31c830f7d3e984696b.pdf
Stain Normalization

##########################################################################

Other:

SPIE: SHIFT: speedy histopathological-to-immunofluorescent translation of whole slide images using conditional generative adversarial networks
https://www.spiedigitallibrary.org/conference-proceedings-of-spie/10581/1058105/SHIFT--speedy-histopathological-to-immunofluorescent-translation-of-whole-slide/10.1117/12.2293249.short?SSO=1
https://doi.org/10.1117/12.2293249
Goal: Domain Adaptation

TMI: Unsupervised Reverse Domain Adaptation for Synthetic Medical Images via Adversarial Training 
https://arxiv.org/abs/1711.06606
10.1109/TMI.2018.2842767

Pathology GAN: Learning deep representations of cancer tissue
https://arxiv.org/pdf/1907.02644.pdf
arXiv:1907.02644
Goal: Synthetization, Interpretation

Unsupervised Histopathology Image Synthesis
https://arxiv.org/pdf/1712.05021.pdf
arXiv:1712.05021v1
Goal: Synthesis for Unsupervised Segmentation

CVPR: Robust Histopathology Image Analysis: To Label or to Synthesize?
http://openaccess.thecvf.com/content_CVPR_2019/html/Hou_Robust_Histopathology_Image_Analysis_To_Label_or_to_Synthesize_CVPR_2019_paper.html
Goal: Synthesis and Segmentation

PLOS: Optimized generation of high-resolution phantom images using cGAN: Application to quantification of Ki67 breast cancer images
https://journals.plos.org/plosone/article?id=10.1371/journal.pone.0196846
10.1371/journal.pone.0196846
Goal: Synthesis of Paired Data

DLMIA: Domain-Adversarial Neural Networks to Address the Appearance Variability of Histopathology Images
https://arxiv.org/abs/1707.06183
10.1007/978-3-319-67558-9_10
Goal: color augmentation

related papers:


MIA: Generative adversarial network in medical imaging: A review
https://doi.org/10.1016/j.media.2019.101552

Survey 2
https://arxiv.org/abs/1809.06222

Survey 3
https://arxiv.org/abs/1810.10352

Adaptive Weighting Multi-Field-Of-View CNN for Semantic Segmentation in Pathology
http://openaccess.thecvf.com/content_CVPR_2019/html/Tokunaga_Adaptive_Weighting_Multi-Field-Of-View_CNN_for_Semantic_Segmentation_in_Pathology_CVPR_2019_paper.html


https://github.com/xinario/awesome-gan-for-medical-imaging



Robust Histopathology Image Analysis: To Label or to Synthesize?
http://openaccess.thecvf.com/content_CVPR_2019/html/Hou_Robust_Histopathology_Image_Analysis_To_Label_or_to_Synthesize_CVPR_2019_paper.html

